The Hyper Suprime-Cam Software Pipeline

In this paper, we describe the optical imaging data processing pipeline developed for the Subaru Telescope's Hyper Suprime-Cam (HSC) instrument. The HSC Pipeline builds on the prototype pipeline being developed by the Large Synoptic Survey Telescope's Data Management system, adding customizations for HSC, large-scale processing capabilities, and novel algorithms that have since been reincorporated into the LSST codebase. While designed primarily to reduce HSC Subaru Strategic Program (SSP) data, it is also the recommended pipeline for reducing general-observer HSC data. The HSC pipeline includes high level processing steps that generate coadded images and science-ready catalogs as well as low-level detrending and image characterizations.

==> calculations/blended-fraction-deep.csv <==
# name,# blended-fraction-deep
# SQL,"# SELECT COUNT(t.*)  AS number, (parent = 0) AS isolated	
# FROM s15b_deep.mosaic_reflist__deepcoadd AS t
# WHERE detect_is_primary 
# 	AND NOT flags_pixel_saturated_any
# 	AND NOT flags_badcentroid
# 	AND NOT deblend_skipped
# GROUP BY (isolated);
# "
#
# number,isolated
9890734,False
5017483,True


==> calculations/blended-fraction-udeep.csv <==
# name,# blended-fraction-udeep
# SQL,"# SELECT COUNT(t.*)  AS number, (parent = 0) AS isolated	
# FROM s15b_udeep.mosaic_reflist__deepcoadd AS t
# WHERE detect_is_primary 
# 	AND NOT flags_pixel_saturated_any
# 	AND NOT flags_badcentroid
# 	AND NOT deblend_skipped
# GROUP BY (isolated);
# "
#
# number,isolated
2261879,False
801329,True


==> calculations/blended-fraction-wide.csv <==
# name,# blended-fraction-wide
# SQL,"# SELECT COUNT(t.*)  AS number, (parent = 0) AS isolated	
# FROM s15b_wide.mosaic_reflist__deepcoadd AS t
# WHERE detect_is_primary 
# 	AND NOT flags_pixel_saturated_any
# 	AND NOT flags_badcentroid
# 	AND NOT deblend_skipped
# GROUP BY (isolated);
# "
#
# number,isolated
86718446,False
62181131,True


==> calculations/reference_band_stats_wide.csv <==
# SELECT COUNT(ref.*),
#     SUM(CAST(ref.merge_measurement_g AS INTEGER)) AS g,
#     SUM(CAST(ref.merge_measurement_r AS INTEGER)) AS r,
#     SUM(CAST(ref.merge_measurement_i AS INTEGER)) AS i,
#     SUM(CAST(ref.merge_measurement_z AS INTEGER)) AS z,
#     SUM(CAST(ref.merge_measurement_y AS INTEGER)) AS y
# FROM s15b_wide.mosaic_refflag__deepcoadd AS ref
# WHERE ref.detect_is_primary LIMIT 10;

# count,g,r,i,z,y
161933686,20630776,34709738,91703063,9172003,5718106


==> calculations/shape-failure-rates.csv <==
#  SELECT COUNT(t.*) AS count,
#      SUM(CAST (t.shape_sdss_flags AS INTEGER)) AS sdss_bad,
#      SUM(CAST (t.shape_hsm_moments_flags AS INTEGER)) AS hsm_bad,
#      SUM(CAST ((t.shape_hsm_moments_flags AND t.shape_sdss_flags)
#                                                    AS INTEGER)) AS both_bad
#  FROM s15b_wide.mosaic_measflag_i__deepcoadd AS t WHERE detect_is_primary #     AND NOT flags_pixel_saturated_any
#     AND NOT flags_badcentroid
#     AND NOTdeblend_skipped;

# count,sdss_bad,hsm_bad,both_bad
106288049,17051758,18557134,8579688

